Provable Repair of Deep Neural Networks

Deep Neural Networks (DNNs) have grown in popularity over the past decade and are now being used in safety-critical domains such as aircraft collision avoidance. This has motivated a large number of techniques for finding unsafe behavior in DNNs. In contrast, this paper tackles the problem of correcting a DNN once unsafe behavior is found. We introduce the provable repair problem, which is the problem of repairing a network N to construct a new network N' that satisfies a given specification. If the safety specification is over a finite set of points, our Provable Point Repair algorithm can find a provably minimal repair satisfying the specification, regardless of the activation functions used. For safety specifications addressing convex polytopes containing infinitely many points, our Provable Polytope Repair algorithm can find a provably minimal repair satisfying the specification for DNNs using piecewise-linear activation functions. The key insight behind both of these algorithms is the introduction of a Decoupled DNN architecture, which allows us to reduce provable repair to a linear programming problem. Our experimental results demonstrate the efficiency and effectiveness of our Provable Repair algorithms on a variety of challenging tasks.

==> data/imagenet_patching/400_points.csv <==
layer,total,jacobian,solver,did_timeout,efficacy,drawdown
1,204.32965837419033,187.4184397868812,16.45766944438219,False,100.0,38.97550111358575
2,182.76110990345478,175.8435417637229,6.59096859022975,False,100.0,44.98886414253898
4,205.61914566159248,183.7297558747232,21.362419698387384,False,100.0,51.44766146993319
6,252.590185534209,175.7109931819141,75.86386908963323,False,100.0,47.216035634743875
8,364.7332560643554,170.11361743882298,192.85997024923563,False,100.0,27.616926503340764
10,617.7988879270852,184.65743651613593,430.30668729543686,False,100.0,26.94877505567929
12,1075.59047428146,173.38058940321207,898.3303349725902,False,100.0,19.599109131403125
14,341.3692415766418,176.24094057828188,159.96601535752416,False,100.0,15.590200445434306
16,478.74374217540026,174.92404985427856,296.97214575111866,False,100.0,9.131403118040083
18,285.33563185855746,215.05329567193985,16.600481506437063,False,100.0,5.122494432071264

